Large Scale Mask Optimization Via Convolutional Fourier Neural Operator and Litho-Guided Self Training

Machine learning techniques have been extensively studied for mask optimization problems, aiming at better mask printability, shorter turnaround time, better mask manufacturability, and so on. However, most of these researches are focusing on the initial solution generation of small design regions. To further realize the potential of machine learning techniques on mask optimization tasks, we present a Convolutional Fourier Neural Operator (CFNO) that can efficiently learn layout tile dependencies and hence promise stitch-less large-scale mask optimization with the limited intervention of legacy tools. We discover the possibility of litho-guided self-training (LGST) through a trained machine learning model when solving non-convex optimization problems, which allows iterative model and dataset update and brings significant model performance improvement. Experimental results show that, for the first time, our machine learning-based framework outperforms state-of-the-art academic numerical mask optimizers with an order of magnitude speedup.

==> epem.dat <==
%% LaTeX2e file `epem.dat'
%% generated by the `filecontents' environment
%% from source `ICCAD22-FNO-OPC' on 2022/07/08.
%%
 step epe 
 1  73.3
 2   64.3
 3  51.7
 4 57.4
 5 45.6
 
 
 


==> epev.dat <==
%% LaTeX2e file `epev.dat'
%% generated by the `filecontents' environment
%% from source `ICCAD22-FNO-OPC' on 2022/07/08.
%%
step epe 
1  11.6
2   2.9
3  3.0
4 2.8
5 2.7





==> pvbm.dat <==
%% LaTeX2e file `pvbm.dat'
%% generated by the `filecontents' environment
%% from source `ICCAD22-FNO-OPC' on 2022/07/08.
%%
 step epe 
 1  1083827.9
 2   1137385.6
 3  1100829.4
 4 1146716.7
 5 1126395.6
 
 
 


==> pvbv.dat <==
%% LaTeX2e file `pvbv.dat'
%% generated by the `filecontents' environment
%% from source `ICCAD22-FNO-OPC' on 2022/07/08.
%%
 step pvb 
 1  459560.7
 2   456181.5
 3  456696.5
 4 456023.8
 5 455712.8
 
 
 


==> trainm.dat <==
%% LaTeX2e file `trainm.dat'
%% generated by the `filecontents' environment
%% from source `ICCAD22-FNO-OPC' on 2022/07/08.
%%
epoch loss-1 loss-2 loss-3 loss-4 loss-5
1 16 16 16 16 16
2 4.517 5.04 4.622 4.506 5.258
3 4.564 4.258 4.422 3.877 3.914
4 4.037 4.228 3.75 3.596 3.864
5 4.181 3.756 3.996 3.696 3.813
6 3.956 4.006 3.735 3.863 3.433
7 3.841 3.902 3.792 3.421 3.792
8 3.777 3.674 3.679 3.506 3.41
9 4.101 3.813 3.646 3.817 3.873
10 3.741 3.844 3.709 3.41 3.536
11 3.889 3.809 3.736 3.679 3.81
12 3.82 4.044 3.453 3.745 3.717
13 3.914 3.433 3.696 3.417 3.686
14 3.788 3.869 3.653 3.795 3.923
15 3.824 3.795 3.864 3.652 3.651
16 3.897 3.798 3.346 3.266 3.443
17 3.765 3.53 3.336 3.537 3.126
18 3.766 3.366 3.6 3.455 3.541
19 3.927 3.387 3.632 3.482 3.207
20 4 3.723 3.716 3.746 3.491
 
 


==> trainv.dat <==
%% LaTeX2e file `trainv.dat'
%% generated by the `filecontents' environment
%% from source `ICCAD22-FNO-OPC' on 2022/07/08.
%%
epoch loss-1 loss-2 loss-3 loss-4 loss-5
1 16 16 16 16 16
2 3.921 3.01 3.335 4.204 3.674
3 3.643 3.193 2.803 3.381 3.173
4 3.781 3.312 2.705 2.777 2.875
5 3.625 2.835 2.645 3.294 2.195
6 3.407 2.514 2.456 2.462 2.106
7 3.429 2.716 2.498 2.6 2.024
8 3.522 2.57 2.676 2.275 1.989
9 3.649 2.546 2.139 2.237 2.181
10 3.308 2.653 2.585 2.063 2.437
11 3.356 2.893 2.139 2.194 2.55
12 3.444 2.462 1.928 2.257 1.88
13 3.452 2.416 2.173 1.947 2.345
14 3.779 2.242 2.072 2.203 2.213
15 3.139 2.629 1.935 2.044 2.224
16 3.217 2.701 1.917 2.225 2.325
17 3.464 2.609 2.123 2.081 1.93
18 3.276 2.586 1.92 2.259 1.91
19 3.257 2.303 2.459 2.199 2.12
20 3.243 2.425 2.109 2.047 1.938
 
 
 

